The collisional frequency shift of a trapped-ion optical clock

Collisions with background gas can perturb the transition frequency of trapped ions in an optical atomic clock. We develop a non-perturbative framework based on a quantum channel description of the scattering process, and use it to derive a master equation which leads to a simple analytic expression for the collisional frequency shift. As a demonstration of our method, we calculate the frequency shift of the Sr$^+$ optical atomic clock transition due to elastic collisions with helium.

==> figs/run_summaries.txt <==
=== Standard parameters ===
290 K:
Thermal average for PECs: 9.70340389376e-07 5.50103594392e-06 -9.39823124715e-07
Average over curves: 1.14793252097e-06 +/- 4.35310342295e-06 Hz
Fractional frequency shift: 2.60893754765e-21 +/- 9.89341687035e-21

=== Temperature variation ===
200 K:
Thermal average for PECs: 1.41523846666e-06 5.72160436299e-06 -1.71509734174e-06
Average over curves: 9.26662036544e-07 +/- 4.79494232645e-06 Hz
Fractional frequency shift: 2.10605008305e-21 +/- 1.08975961965e-20

250 K:
Thermal average for PECs: 1.16164703326e-06 5.60122669336e-06 -1.21252733774e-06
Average over curves: 1.08445476278e-06 +/- 4.51677193058e-06 Hz
Fractional frequency shift: 2.46466991542e-21 +/- 1.02653907513e-20

300 K:
Thermal average for PECs: 9.24690639621e-07 5.47609474156e-06 -8.84624367852e-07
Average over curves: 1.15788416137e-06 +/- 4.31821058019e-06 Hz
Fractional frequency shift: 2.6315549122e-21 +/- 9.81411495498e-21	

350 K:
Thermal average for PECs: 7.10334851428e-07 5.35417549878e-06 -6.6645426045e-07
Average over curves: 1.18290045733e-06 +/- 4.17127504145e-06 Hz
Fractional frequency shift: 2.68841013029e-21 +/- 9.48017054875e-21

400 K:
Thermal average for PECs: 5.18676357313e-07 5.23905589842e-06 -5.1925656638e-07
Average over curves: 1.17980478074e-06 +/- 4.05925111768e-06 Hz
Fractional frequency shift: 2.68137450169e-21 +/- 9.225570722e-21

=== inequality check ===
** -1.03088883266 **
** 1.10511568938 **
*** checking inequality ***
[ True  True  True  True  True  True]
** -1.03088883266 **
** -1.06765097079 **
*** checking inequality ***
[ True  True  True  True  True  True]
** -1.03088883266 **
*** checking inequality ***
[ True  True  True  True  True  True]
** -1.04003499989 **
** 1.04914553724 **
*** checking inequality ***
[ True  True  True  True  True  True]
** -1.04003499989 **
** -1.03283271618 **
*** checking inequality ***
[ True  True  True  True  True  True]
** -1.04003499989 **
*** checking inequality ***
[ True  True  True  True  True  True]
** -1.0747081815 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.0747081815 **
** -1.04885754707 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.0747081815 **
** -1.06201130602 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.06311409927 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.06311409927 **
** -1.02461416765 **
** -1.02809500385 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.06311409927 **
** -1.07822151438 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.03309922744 **
** -1.00494337754 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** -1.03029699672 **
*** checking inequality ***
[ True  True  True  True  True  True  True]
** 1.02492915425 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True]
** -1.03239482694 **
** -1.00293738074 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True]
*** checking inequality ***
[ True  True  True  True  True  True  True  True]
** 1.06688936721 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True]
** 1.04121492195 **
** -1.02258229565 **
** -1.01557536466 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True]
*** checking inequality ***
[ True  True  True  True  True  True  True  True]
** -1.04335386008 **
** 1.05128674901 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True]
** 1.06242707103 **
** -1.04335386008 **
** -1.00073279669 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True]
** -1.04335386008 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True]
** -1.05340243378 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True]
** 1.0345621523 **
** -1.05340243378 **
** -1.01509626086 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True]
** -1.05340243378 **
** -1.03183376551 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True]
** -1.04730680909 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True]
** -1.04730680909 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True]
** -1.04730680909 **
** -1.07737438037 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True]
** 1.0454422947 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True]
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True]
** -1.00360519951 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True]
** -1.00804887117 **
** 1.06340732316 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True]
** -1.00804887117 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True]
** -1.00804887117 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True]
** -1.04279915053 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True]
** 1.06387655312 **
** -1.04279915053 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True]
** -1.04279915053 **
** -1.00415422942 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True]
** -1.04191282337 **
** -1.02835940764 **
** 1.02128269834 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True]
** 1.03921674293 **
** -1.02835940764 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True]
** -1.02835940764 **
** -1.04257067714 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True]
** 1.03779324372 **
** -1.03362105831 **
** 1.04990699922 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.03779324372 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.03779324372 **
** -1.02475933642 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.05039811599 **
** -1.02156253246 **
** 1.00933355505 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.05039811599 **
** -1.02156253246 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.05039811599 **
** 1.05776819359 **
** -1.02156253246 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.03590229281 **
** 1.02806217923 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** 1.05675183124 **
** -1.03590229281 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** 1.022504318 **
** -1.03590229281 **
** -1.02788662529 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** -1.03425432318 **
** 1.04738402041 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True]
** 1.02322019654 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True]
** -1.02811459457 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True]
** 1.02266435448 **
** -1.02362050995 **
** -1.03270692218 **
** 1.01053662821 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** -1.04984645275 **
** 1.02266435448 **
** -1.03270692218 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** 1.02266435448 **
** -1.03270692218 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** 1.0366657183 **
** -1.03206988284 **
** 1.03638328763 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.0366657183 **
** 1.03964463338 **
** -1.03206988284 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.0366657183 **
** 1.04730907044 **
** -1.03206988284 **
** -1.03443475622 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00622430946 **
** -1.00855513517 **
** 1.01535637054 **
** 1.01103381426 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.02110205825 **
** -1.00855513517 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.00538405572 **
** -1.01228048009 **
** -1.00855513517 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** -1.03673671259 **
** -1.03773353756 **
** 1.01601028902 **
** 1.01431572849 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True]
** -1.03773353756 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True]
** -1.03773353756 **
** -1.00939103244 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True]
** 1.04629302838 **
** 1.05209942139 **
** -1.0006139165 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True]
** -1.03573048079 **
** 1.05209942139 **
** 1.04384920945 **
** -1.0006139165 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True]
** 1.05209942139 **
** 1.03921096456 **
** -1.02672196375 **
** -1.0006139165 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True]
** -1.03132883755 **
** -1.04022036122 **
** -1.02532290893 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** -1.03132883755 **
** -1.02532290893 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** -1.03132883755 **
** -1.01159744532 **
** 1.01010860752 **
** -1.02532290893 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.0069261044 **
** -1.00171384446 **
** -1.00462406014 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True]
** 1.0069261044 **
** 1.0278661102 **
** -1.00462406014 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True]
** -1.00683275408 **
** 1.0069261044 **
** -1.03752279092 **
** -1.00462406014 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True]
** 1.04945323815 **
** 1.02945010835 **
** -1.02773926277 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.03432763897 **
** 1.02945010835 **
** -1.02773926277 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.02945010835 **
** 1.04653371225 **
** -1.02773926277 **
** -1.01587504557 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.03643090457 **
** -1.03060692481 **
** -1.02282298774 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True]
** 1.0307939822 **
** -1.03643090457 **
** 1.03056167372 **
** -1.02282298774 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True]
** -1.03643090457 **
** -1.0030222427 **
** -1.019012803 **
** -1.02282298774 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True]
** 1.04270115444 **
** -1.0106920062 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** -1.02411537048 **
** 1.04270115444 **
** 1.01343717019 **
** -1.0106920062 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** -1.00800143851 **
** 1.04270115444 **
** 1.0198093314 **
** -1.03069149885 **
** -1.0106920062 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** -1.00984333724 **
** 1.0222665883 **
** -1.01793657604 **
** -1.01629761568 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.00219888383 **
** 1.00294984059 **
** -1.01629761568 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.00626014208 **
** -1.00240736406 **
** -1.01629761568 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.01289006978 **
** -1.02501941526 **
** 1.03325621839 **
** -1.02648546103 **
** -1.00261309035 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True]
** 1.01289006978 **
** 1.00713527041 **
** -1.02501941526 **
** -1.01622563027 **
** 1.03325621839 **
** 1.02199998741 **
** -1.00261309035 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True]
** 1.01289006978 **
** -1.02501941526 **
** -1.03842524239 **
** 1.03325621839 **
** -1.01097584351 **
** -1.00261309035 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True]
** 1.03326372193 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.01487595913 **
** 1.0050464502 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.01889131781 **
** 1.00466870824 **
** -1.02380407599 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** -1.02789933387 **
** -1.03417418173 **
** 1.03223017144 **
** -1.0258089756 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True]
** 1.04009097207 **
** -1.03417418173 **
** -1.02256791286 **
** 1.03223017144 **
** 1.01414061503 **
** 1.01488456777 **
** 1.00519359937 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True]
** -1.03417418173 **
** -1.01543170975 **
** 1.03223017144 **
** 1.01662240594 **
** -1.0176013783 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True]
** 1.03078923657 **
** 1.02990383912 **
** -1.02215003864 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** 1.03078923657 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** 1.03078923657 **
** 1.03171433991 **
** -1.00944333957 **
** -1.00710486 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** -1.02572883644 **
** -1.03947107001 **
** -1.0098934194 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.03182752141 **
** -1.03947107001 **
** -1.03568388405 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.03947107001 **
** -1.02535858267 **
** 1.02708385883 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00747028197 **
** 1.031384331 **
** 1.01975641548 **
** 1.0257869375 **
** -1.00814766246 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True]
** -1.02349124177 **
** 1.031384331 **
** -1.00725771698 **
** 1.0257869375 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True]
** 1.031384331 **
** 1.01990301152 **
** 1.0257869375 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True]
** -1.0319654138 **
** -1.02371483715 **
** 1.01290870612 **
** 1.00006598615 **
** -1.01594095873 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.02480517738 **
** -1.02371483715 **
** 1.00006598615 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** -1.02371483715 **
** -1.0385487874 **
** 1.00006598615 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.02067629512 **
** 1.03501836753 **
** -1.000310225 **
** -1.01595280403 **
** -1.00209031909 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.0249943337 **
** 1.03501836753 **
** -1.000310225 **
** -1.01225045369 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.03501836753 **
** 1.0351864412 **
** -1.000310225 **
** 1.02882007986 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.02536170246 **
** 1.01349292393 **
** 1.01311733219 **
** -1.01018670239 **
** -1.01112392889 **
** -1.00473917423 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** -1.02767129141 **
** 1.01311733219 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** 1.01311733219 **
** 1.02089469027 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** -1.02572512282 **
** 1.00304412813 **
** 1.00011307883 **
** -1.02163715377 **
** 1.0307994702 **
** 1.01961658775 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True]
** -1.01243868494 **
** 1.00011307883 **
** 1.03056325972 **
** -1.02163715377 **
** -1.02632690497 **
** 1.01961658775 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True]
** 1.00011307883 **
** 1.0223519291 **
** -1.02163715377 **
** -1.02814908086 **
** 1.01961658775 **
** 1.00434133382 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True]
** 1.01758936543 **
** -1.01428833738 **
** 1.02428860864 **
** 1.0183501246 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.01758936543 **
** -1.01428833738 **
** -1.02397776178 **
** 1.0183501246 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** 1.0045829888 **
** 1.01758936543 **
** -1.01428833738 **
** 1.0183501246 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True]
** -1.01815138915 **
** -1.02618083852 **
** -1.02073911301 **
** 1.0136360562 **
** 1.01932140112 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** 1.01928200087 **
** -1.02618083852 **
** -1.01989761473 **
** 1.01932140112 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** -1.02618083852 **
** -1.02188865993 **
** 1.01932140112 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True]
** 1.02985925809 **
** -1.02194282289 **
** 1.01285844612 **
** 1.01751647384 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.02097283824 **
** 1.00291278758 **
** -1.01367915405 **
** 1.01751647384 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.0127886562 **
** 1.01751647384 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01062651399 **
** 1.01636774563 **
** 1.03024582667 **
** 1.01593900628 **
** 1.01966886515 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True]
** -1.01220587525 **
** 1.01636774563 **
** -1.00744628431 **
** 1.03024582667 **
** 1.02083487387 **
** 1.01966886515 **
** -1.01083704019 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True]
** 1.01636774563 **
** 1.01372986465 **
** 1.03024582667 **
** 1.02927285751 **
** -1.01511324 **
** 1.01966886515 **
** 1.00191560095 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True]
** -1.01638756238 **
** -1.0281729112 **
** 1.00575539937 **
** -1.0133400524 **
** 1.01809510552 **
** 1.01591606567 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** 1.01361106156 **
** -1.0281729112 **
** 1.00575539937 **
** 1.02337350027 **
** -1.0133400524 **
** 1.01591606567 **
** -1.01079552773 **
** -1.00461746384 **
** -1.00099755997 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.0281729112 **
** -1.02882979498 **
** 1.00575539937 **
** -1.0133400524 **
** -1.02226837321 **
** 1.01591606567 **
** 1.0122269319 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True]
** -1.01716555153 **
** -1.01602532568 **
** 1.00322306393 **
** 1.00437733622 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.01399283918 **
** -1.01716555153 **
** 1.02333314421 **
** -1.01602532568 **
** 1.00437733622 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** -1.01716555153 **
** -1.01865859734 **
** -1.01602532568 **
** -1.02173197558 **
** 1.00437733622 **
** 1.01725264682 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True]
** 1.01682976485 **
** 1.02012807071 **
** 1.01884393107 **
** -1.01791845715 **
** 1.01272748636 **
** 1.00567090727 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True]
** -1.00546460969 **
** 1.02012807071 **
** 1.01712619571 **
** -1.01791845715 **
** 1.00567090727 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True]
** 1.02012807071 **
** 1.02072096841 **
** -1.01791845715 **
** -1.02324342498 **
** 1.01001161465 **
** 1.00567090727 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True]
** 1.00434004524 **
** -1.00043992909 **
** 1.02491225296 **
** -1.01004314002 **
** 1.01190202255 **
** 1.01349912928 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** 1.00434004524 **
** 1.00239821882 **
** 1.0087085678 **
** -1.01004314002 **
** 1.01349912928 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** 1.00434004524 **
** 1.00425917732 **
** -1.01004314002 **
** -1.01679665579 **
** 1.01349912928 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True]
** 1.01300072013 **
** -1.02260398449 **
** 1.02475195699 **
** -1.00243736037 **
** 1.00431564874 **
** 1.00843714279 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00823090629 **
** 1.01300072013 **
** 1.01409948843 **
** 1.02423423683 **
** -1.00317757475 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01300072013 **
** 1.01360071483 **
** -1.00204114929 **
** 1.01453645265 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01699025491 **
** -1.01095948352 **
** -1.02134674726 **
** 1.02150527216 **
** -1.01685672052 **
** 1.01051928215 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01095948352 **
** 1.02201689886 **
** 1.00804602456 **
** 1.01051928215 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01095948352 **
** -1.01222652275 **
** 1.01051928215 **
** 1.00031324199 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.02005448824 **
** -1.01426832186 **
** 1.02074863104 **
** -1.00571946835 **
** -1.00794666124 **
** 1.0060332452 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.02005448824 **
** -1.01273468854 **
** 1.02121738102 **
** 1.01038328838 **
** -1.00794666124 **
** 1.0060332452 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.02005448824 **
** -1.01739976967 **
** -1.00794666124 **
** -1.00505895004 **
** 1.01030793886 **
** 1.0060332452 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.0095619385 **
** 1.0134763258 **
** -1.01624277762 **
** 1.00310692539 **
** 1.0076457618 **
** -1.00207340353 **
** -1.01653603304 **
** 1.00587867131 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01204474734 **
** -1.0095619385 **
** -1.02073318374 **
** 1.02090475022 **
** 1.0076457618 **
** -1.01653603304 **
** 1.01034440264 **
** 1.00587867131 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.0095619385 **
** 1.0076457618 **
** 1.00869490599 **
** -1.01653603304 **
** -1.01759521415 **
** 1.00813751398 **
** 1.00587867131 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00706603843 **
** -1.0062739324 **
** 1.01788674264 **
** -1.02014702908 **
** 1.01900591564 **
** -1.00689172098 **
** 1.00516910553 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00706603843 **
** -1.01519784792 **
** -1.0062739324 **
** -1.02071496324 **
** 1.01950682672 **
** -1.00630771072 **
** 1.01900591564 **
** 1.00014172192 **
** 1.00516910553 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00706603843 **
** 1.01360183201 **
** -1.00384196063 **
** -1.0062739324 **
** 1.01900591564 **
** 1.01861594931 **
** 1.00625769373 **
** 1.00516910553 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01112239925 **
** -1.00922151019 **
** -1.00798332992 **
** 1.00225077334 **
** -1.012387066 **
** 1.01392983641 **
** -1.0160296075 **
** -1.0135777189 **
** -1.01668337464 **
** 1.00307918194 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01112239925 **
** -1.00798332992 **
** -1.00472786151 **
** -1.012387066 **
** -1.01875562342 **
** 1.00130931804 **
** -1.01438248483 **
** -1.01668337464 **
** 1.00106347431 **
** 1.00307918194 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01112239925 **
** -1.00798332992 **
** -1.01251928408 **
** -1.012387066 **
** -1.01668337464 **
** -1.01707974535 **
** 1.0074785734 **
** 1.00307918194 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01244479264 **
** 1.0112708074 **
** -1.02208323879 **
** -1.01989923672 **
** 1.01389028976 **
** -1.01025344072 **
** 1.00261011107 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01244479264 **
** -1.02208323879 **
** -1.00467774946 **
** -1.01989923672 **
** 1.00604069587 **
** 1.00261011107 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01244479264 **
** -1.02208323879 **
** -1.01989923672 **
** -1.01467823723 **
** 1.00704579417 **
** 1.00261011107 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00964744164 **
** 1.01083644915 **
** -1.01489586861 **
** 1.02026390545 **
** 1.01353745975 **
** -1.0096386634 **
** -1.01111805854 **
** 1.00021357177 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00964744164 **
** -1.01489586861 **
** 1.02026390545 **
** -1.01370738458 **
** 1.01353745975 **
** -1.01111805854 **
** 1.00021357177 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00964744164 **
** -1.01489586861 **
** -1.0132620984 **
** 1.02026390545 **
** 1.00472981743 **
** -1.00800274999 **
** 1.01353745975 **
** 1.01430527376 **
** -1.01111805854 **
** -1.01012036312 **
** 1.0019325861 **
** 1.00221376872 **
** 1.00021357177 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00500151459 **
** -1.01539155945 **
** 1.00939940181 **
** -1.01022723497 **
** -1.00594548181 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.0057894082 **
** 1.01552000996 **
** -1.01022723497 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.0176954951 **
** 1.01799709108 **
** -1.01022723497 **
** -1.01123960989 **
** 1.00408434056 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00305411845 **
** -1.00984694683 **
** 1.01213965623 **
** -1.01411102781 **
** 1.01025830555 **
** 1.0028577618 **
** -1.00140308898 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00264465781 **
** 1.00305411845 **
** -1.01243278462 **
** -1.00911181766 **
** -1.01411102781 **
** 1.0028577618 **
** -1.00140308898 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00305411845 **
** -1.01411102781 **
** -1.01482610565 **
** 1.0028577618 **
** 1.00910074885 **
** -1.00140308898 **
** -1.00404322014 **
** 1.00234016514 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.01284608776 **
** -1.0032819265 **
** 1.01691136897 **
** -1.00390395125 **
** -1.01446562527 **
** 1.0172634208 **
** -1.01200706401 **
** 1.01478027374 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.01002823614 **
** 1.00218654274 **
** 1.01284608776 **
** 1.01691136897 **
** 1.0162017635 **
** -1.01446562527 **
** 1.0172634208 **
** 1.01434918026 **
** -1.00634024713 **
** 1.01478027374 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00608598311 **
** 1.01284608776 **
** 1.01691136897 **
** -1.01446562527 **
** 1.0172634208 **
** 1.01478027374 **
** 1.00812031704 **
** 1.00013014259 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00613986747 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.009714011 **
** -1.00862720023 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.0046122726 **
** -1.00196831771 **
** 1.01559676264 **
** -1.0117740387 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00915839166 **
** -1.01534502904 **
** 1.01449261584 **
** -1.01473046584 **
** 1.01194342553 **
** -1.00156929304 **
** -1.01543414476 **
** 1.00016743391 **
** -1.00339877025 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** 1.00991521908 **
** -1.00157538594 **
** -1.00915839166 **
** 1.00125343181 **
** -1.01534502904 **
** 1.00082538292 **
** 1.01194342553 **
** -1.01543414476 **
** -1.00371278142 **
** -1.00339877025 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]
** -1.00368128226 **
** -1.00915839166 **
** -1.01039871143 **
** -1.01534502904 **
** -1.01280455789 **
** 1.01194342553 **
** -1.01543414476 **
** -1.00339877025 **
** -1.0052587342 **
*** checking inequality ***
[ True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True  True  True  True  True  True  True
  True  True  True  True  True  True]


== comparison with analytical cross section ==
(run 8_prime)
T = 300 K
Numerical cross sections:
    S state: 3.54940891792e-18 m^2
    D state: 2.67252871205e-18 m^2
Dalgarno-Cote cross section: 3.42661413711e-18 m^2

(run10)
T = 300 K
Numerical cross sections:
    S state: 3.61820270773e-18 m^2
    D state: 2.81848385112e-18 m^2
Dalgarno-Cote cross section: 3.42661413711e-18 m^2

(run10)
T = 1000 K
Numerical cross sections:
    S state: 2.22376123388e-18 m^2
    D state: 2.4267796328e-18 m^2
Dalgarno-Cote cross section: 2.2938884106e-18 m^2

(run11)
T = 1000 K
Numerical cross sections:
    S state: 2.79551485666e-18 m^2
    D state: 2.25252476783e-18 m^2
Dalgarno-Cote cross section: 2.2938884106e-18 m^2

(run11)
T = 300 K
Numerical cross sections:
	 S state: 2.40677840737e-18 m^2
	 D state: 3.24106300591e-18 m^2
Dalgarno-Cote cross section: 3.42661413711e-18 m^2

== S-P collisional shift at 570 K ==
-3.61281534743e-21 cm^-1/cm^-3


